Near-infrared photometry of Galactic planetary nebulae with the VVV Survey

Planetary nebulae (PNe) are powerful tracers of evolved stellar populations. Among the 3000 known PNe in the Galaxy, about 600 are located within the 520 square-degree area covered by the VVV survey. The VVV photometric catalogue provides an important new dataset for the study of PNe, with high-resolution imaging in five near-infrared bands. Aperture photometry of known PNe in the VVV area was retrieved from source catalogues. Care was taken to minimise any confusion with field stars. The colours of the PNe we are determined for H-Ks, J-H, Z-Y, and Y-J, and compared to stars and to other types of emission line objects. Cloudy photo-ionisation models were used to predict colours for typical PNe. We present near-infrared photometry for 353 known PNe. The best separation from other objects is obtained in the H-Ks vs. J-H diagram. We calculated the emission-line contribution to the in-band flux based on a model for NGC 6720: we find that this is highest in the Z and Y bands at over 50%, lower in the J band at 40%, and lowest in the H and Ks bands at 20%. A new view of PNe in the wavelength domain of the Z and Y bands is shown. Photo-ionisation models are used to explore the observed colours in these bands. The Y band is shown to be dominated by HeI 1.083 mu and HeII 1.012 mu, and colours involving this band are very sensitive to the temperature of the ionizing star. The VVV survey represents a unique dataset for studing crowded and obscured regions in the Galactic plane. The diagnostic diagrams presented here allow one to study the properties of known PNe and to uncover objects not previously classified.

==> cds/table3.dat <==



JaSt 71 & $\dagger$ &  000.0$-$01.2   &  17 50 23.21  &  $-$28 33 10.65  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.888  &  0.026  \\
H 1-62    &      &  000.0$-$06.8  &  18 13 17.96  &  $-$32 19 42.92  &  1  &  -  &  -  &  -  &  -  &  13.005  &  0.002  &  13.041  &  0.004  &  12.456  &  0.004  \\
JaSt 69 & $\dagger$ &  000.1$-$01.0   &  17 50 10.01  &  $-$29 19 04.28  &  1  &  -  &  -  &  -  &  -  &  17.833  &  0.221  &  15.387  &  0.095  &  14.236  &  0.072  \\
M 3-43    &      &  000.1$-$01.1  &  17 50 24.34  &  $-$29 25 18.46  &  1  &  -  &  -  &  -  &  -  &  13.684  &  0.005  &  12.96  &  0.011  &  -  &  -  \\
JaSt 75 & &  000.1$-$01.2   &  17 50 47.99  &  $-$29 24 43.43  &  1  &  -  &  -  &  -  &  -  &  14.407  &  0.01  &  13.738  &  0.021  &  13.038  &  0.024  \\
H 2-40 & $\dagger$         &  000.1$-$05.6  &  18 08 30.76  &  $-$31 36 35.12  &  1  &  -  &  -  &  -  &  -  &  15.764  &  0.035  &  15.305  &  0.043  &  15.13  &  0.06  \\
Ae 2-J & $\dagger$         &  000.1+02.6  &  17 35 35.45  &  $-$27 24 05.31  &  -1  &  15.607  &  0.017  &  15.044  &  0.018  &  -  &  -  &  -  &  -  &  -  &  -  \\
H 1-16   &       &  000.1+04.3  &  17 29 23.39  &  $-$26 26 05.11  &  1  &  -  &  -  &  -  &  -  &  13.055  &  0.003  &  12.603  &  0.004  &  11.749  &  0.003  \\
JaSt 79 & &  000.2$-$01.4   &  17 51 53.55  &  $-$29 30 53.56  &  -1  &  14.886  &  0.016  &  13.133  &  0.005  &  11.153:  &  0.002  &  10.309:  &  0.002  &  9.31:  &  0.001  \\
SB 1  & $\dagger$          &  000.2$-$01.9  &  17 53 45.64  &  $-$29 43 46.92  &  1  &  15.571  &  0.029  &  14.743  &  0.023  &  14.1  &  0.024  &  -  &  -  &  -  &  -  \\
M 2-19  & $\dagger$        &  000.2$-$04.6  &  18 04 44.15  &  $-$31 02 48.62  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  14.003  &  0.028  \\
MPA1800-3023 & $\dagger$ &  000.3$-$03.4  &  18 00 11.1  &  $-$30 23 49.39  &  1  &  -  &  -  &  17.592  &  0.32  &  -  &  -  &  -  &  -  &  -  &  -  \\
PPA1730-2621 & $\dagger$  &  000.3+04.2  &  17 30 12.35  &  $-$26 21 01.10  &  -1  &  -  &  -  &  -  &  -  &  15.592  &  0.02  &  15.21  &  0.035  &  14.712  &  0.041  \\
M 2-28       &   &  000.4$-$01.9  &  17 54 25.32  &  $-$29 36 08.18  &  1  &  12.978  &  0.004  &  12.682  &  0.005  &  -  &  -  &  -  &  -  &  10.659:  &  0.003  \\
JaSt 36 & $\dagger$ &  000.4+01.1   &  17 42 25.12  &  $-$27 55 36.35  &  1  &  -  &  -  &  -  &  -  &  14.568  &  0.023  &  13.959  &  0.037  &  12.926  &  0.023  \\
PPA1729-2611 &  &  000.4+04.4  &  17 29 52.37  &  $-$26 11 13.47  &  1  &  -  &  -  &  -  &  -  &  15.039  &  0.012  &  14.797  &  0.024  &  13.867  &  0.019  \\
M 3-19  & $\dagger$        &  000.5$-$01.6  &  17 53 25.06  &  $-$29 17 07.91  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  14.099  &  0.088  \\
K 6-7 & $\dagger$         &  000.5+01.9   &  17 39 31.21  &  $-$27 27 45.87  &  1  &  -  &  -  &  16.163  &  0.052  &  15.442  &  0.051  &  14.951  &  0.072  &  14.337  &  0.059  \\
JaSt 74  & $\dagger$ &  000.7$-$00.8   &  17 50 46.83  &  $-$28 44 35.11  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.916  &  0.027  \\
M 2-21    &      &  000.7$-$02.7  &  17 58 09.59  &  $-$29 44 20.01  &  1  &  14.457  &  0.013  &  13.824  &  0.01  &  -  &  -  &  13.262  &  0.017  &  12.282  &  0.009  \\
M 3-22  & $\dagger$        &  000.7$-$03.7  &  18 02 19.23  &  $-$30 14 26.01  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  15.301  &  0.131  \\
He 2-250 & $\dagger$   &  000.7+03.2  &  17 34 54.75  &  $-$26 35 57.22  &  1  &  -  &  -  &  15.596  &  0.017  &  15.11  &  0.019  &  14.807  &  0.035  &  14.169  &  0.032  \\
H 2-46     &     &  000.8$-$07.6  &  18 18 37.46  &  $-$31 54 45.31  &  1  &  16.06  &  0.014  &  16.115  &  0.021  &  15.608  &  0.013  &  15.496  &  0.026  &  14.778  &  0.027  \\
JaSt 78 & $\dagger$ &  000.9$-$00.9   &  17 51 24.62  &  $-$28 35 40  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.283  &  0.015  \\
MPA1751-2838 & $\dagger$ &  000.9$-$01.0  &  17 51 43.26  &  $-$28 38 58.62  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.314  &  0.037  \\
Bl 3-13  & $\dagger$       &  000.9$-$02.0  &  17 56 02.78  &  $-$29 11 16.64  &  1  &  15.415  &  0.034  &  15.311  &  0.05  &  -  &  -  &  -  &  -  &  13.69  &  0.046  \\
PPA1740-2708 & $\dagger$ &  000.9+01.8  &  17 40 51.79  &  $-$27 08 48.94  &  1  &  18.508  &  0.236  &  -  &  -  &  17.231  &  0.26  &  -  &  -  &  15.234  &  0.135  \\
Sa 3-104     &   &  001.0$-$02.6  &  17 58 25.91  &  $-$29 20 48.54  &  -1  &  15.376  &  0.034  &  15.372  &  0.054  &  -  &  -  &  -  &  -  &  12.07  &  0.011  \\
Sa 3-92  & $\dagger$   &  001.1$-$01.6  &  17 54 52.09  &  $-$28 48 54.99  &  1  &  16.24  &  0.074  &  -  &  -  &  -  &  -  &  -  &  -  &  13.839  &  0.053  \\
SB 4   & $\dagger$   &  001.1$-$06.4   &  18 14 14.14  &  $-$31 11 09.70  &  -1  &  17.778  &  0.08  &  17.484  &  0.087  &  16.99  &  0.071  &  16.503  &  0.085  &  16.365  &  0.13  \\
JaSt 54 & $\dagger$ &  001.1+00.8   &  17 45 11.12  &  $-$27 32 38.06  &  1  &  -  &  -  &  -  &  -  &  14.69  &  0.026  &  13.968  &  0.038  &  13.307  &  0.033  \\
MPA1739-2648 & $\dagger$ &  001.1+02.2  &  17 39 49.71  &  $-$26 48 45.48  &  -1  &  -  &  -  &  16.7  &  0.082  &  15.841  &  0.074  &  14.856  &  0.065  &  13.607  &  0.03  \\
JaSt 95  & $\dagger$   &  001.2$-$01.2a  &  17 53 35.29  &  $-$28 28 51.02  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.057  &  0.024  \\
SAWI 5     &     &  001.2$-$03.9  &  18 03 53.68  &  $-$29 51 22.14  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  11.874  &  0.004  \\
JaSt 56  &*  &  001.2+00.7   &  17 45 46.88  &  $-$27 30 41.94  &  1  &  -  &  -  &  -  &  -  &  14.334  &  0.014  &  12.77  &  0.011  &  12.045  &  0.011  \\
He 2-262  &      &  001.2+02.1  &  17 40 12.86  &  $-$26 44 21.94  &  1  &  -  &  -  &  14.665  &  0.014  &  14.544  &  0.022  &  13.624  &  0.021  &  12.717  &  0.013  \\
SB 5  & $\dagger$   &  001.3$-$05.6   &  18 11 15.42  &  $-$30 37 50  &  -1  &  -  &  -  &  -  &  -  &  15.285  &  0.025  &  15.348  &  0.046  &  15.362  &  0.072  \\
PPA1800-2904 & $\dagger$  &  001.5$-$02.8  &  18 00 22.42  &  $-$29 04 39.23  &  1  &  17.279  &  0.237  &  16.877  &  0.224  &  -  &  -  &  -  &  -  &  -  &  -  \\
SwSt 1         & &  001.5$-$06.7  &  18 16 12.27  &  $-$30 52 07.98  &  -1  &  10.935:  &  0.001  &  11.021:  &  0.001  &  10.749:  &  0.001  &  10.748:  &  0.001  &  9.831:  &  0.001  \\
JaSt 46 & $\dagger$ &  001.5+01.5   &  17 43 30.37  &  $-$26 47 32.63  &  1  &  -  &  -  &  -  &  -  &  14.184  &  0.017  &  13.824  &  0.034  &  12.808  &  0.021  \\
K 5-5     &      &  001.5+03.6   &  17 35 22.12  &  $-$25 42 47  &  1  &  -  &  -  &  15.432  &  0.014  &  14.606  &  0.012  &  14.296  &  0.022  &  13.241  &  0.014  \\
JaSt 63 & $\dagger$ &  001.6+00.1   &  17 48 46.2  &  $-$27 25 36.78  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  15.808  &  0.091  &  -  &  -  \\
H 1-55    &      &  001.7$-$04.4  &  18 07 14.57  &  $-$29 41 24.58  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.039  &  0.012  \\
H 1-56     &     &  001.7$-$04.6  &  18 07 53.89  &  $-$29 44 34.41  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.439  &  0.017  \\
JaSt 52  & &  001.7+01.3   &  17 44 37.23  &  $-$26 47 25.4  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.001  &  0.008  \\
PHR1735-2527 & $\dagger$ &  001.7+03.6  &  17 35 47.31  &  $-$25 27 42.32  &  1  &  -  &  -  &  -  &  -  &  17.875  &  0.2  &  -  &  -  &  15.939  &  0.203  \\
JaSt 81 & &  001.8$-$00.5   &  17 52 04.28  &  $-$27 36 38  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.529  &  0.012  \\
PHR1804-2913 & $\dagger$ &  001.8$-$03.7  &  18 04 28.51  &  $-$29 13 57.15  &  -2  &  14.74  &  0.019  &  14.463  &  0.02  &  -  &  -  &  -  &  -  &  13.219  &  0.014  \\
SAWI 7 & $\dagger$         &  001.8$-$03.8  &  18 05 05.54  &  $-$29 20 15.75  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.984  &  0.011  \\
MPA1742-2613 & $\dagger$ &  001.9+01.9  &  17 42 45.81  &  $-$26 13 47.22  &  -1  &  16.453  &  0.034  &  16.031  &  0.043  &  15.308  &  0.042  &  14.667  &  0.051  &  14.408  &  0.058  \\
K 5-10      &    &  001.9+02.3   &  17 41 24.52  &  $-$26 03 53.36  &  1  &  -  &  -  &  16.652  &  0.075  &  15.759  &  0.064  &  14.565  &  0.046  &  12.782  &  0.013  \\
M 2-33      &    &  002.0$-$06.2  &  18 15 06.57  &  $-$30 15 33.26  &  1  &  -  &  -  &  -  &  -  &  13.805  &  0.004  &  13.869  &  0.008  &  13.371  &  0.009  \\
MPA1747-2649 & $\dagger$ &  002.0+00.7  &  17 47 28.35  &  $-$26 49 48.82  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.626  &  0.037  \\
MPA1755-2741 & $\dagger$ &  002.1$-$01.1  &  17 55 10.4  &  $-$27 41 39.78  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.921  &  0.017  \\
M 3-20      &    &  002.1$-$02.2  &  17 59 19.33  &  $-$28 13 48.4  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.613  &  0.016  \\
H 1-54       &   &  002.1$-$04.2  &  18 07 07.28  &  $-$29 13 06.14  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  11.864  &  0.004  \\
JaFu 1 & $\dagger$  &  002.1+01.7   &  17 43 57.24  &  $-$26 11 53.7  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  14.064  &  0.041  \\
M 2-23   &       &  002.2$-$02.7  &  18 01 42.64  &  $-$28 25 44.1  &  -1  &  12.776  &  0.003  &  12.594  &  0.004  &  -  &  -  &  12.125  &  0.006  &  11.356  &  0.005  \\
H 1-63    &      &  002.2$-$06.3  &  18 16 19.34  &  $-$30 07 36.15  &  -1  &  -  &  -  &  -  &  -  &  12.907  &  0.002  &  12.941  &  0.004  &  12.223  &  0.003  \\
Ta 2337 & * &  002.2+00.5  &  17 48 45.15  &  $-$26 43 27.03  &  -1  &  -  &  -  &  -  &  -  &  16.276  &  0.027  &  14.573  &  0.025  &  13.841  &  0.033  \\
H 2-37 & $\dagger$  &  002.3$-$03.4  &  18 04 28.83  &  $-$28 37 38.32  &  1  &  15.953  &  0.057  &  16.143  &  0.093  &  -  &  -  &  15.566  &  0.132  &  14.978  &  0.136  \\
M 2-41 & *  &  002.3$-$07.8  &  18 22 34.49  &  $-$30 43 29.12  &  -1  &  17.707  &  0.055  &  17.044  &  0.04  &  17.598  &  0.082  &  17.45  &  0.16  &  -  &  -  \\
PPA1803-2826 & $\dagger$  &  002.4$-$03.1  &  18 03 24.72  &  $-$28 26 26.1  &  1  &  15.862  &  0.051  &  15.883  &  0.073  &  -  &  -  &  15.737  &  0.156  &  -  &  -  \\
M 1-38  & $\dagger$ &  002.4$-$03.7  &  18 06 05.74  &  $-$28 40 29.85  &  1  &  -  &  -  &  12.911  &  0.005  &  -  &  -  &  12.502  &  0.008  &  12.424  &  0.013  \\
KnFs 14  & $\dagger$ &  002.5$-$05.4  &  18 13 00.88  &  $-$29 25 11.5  &  -1  &  -  &  -  &  -  &  -  &  15.631  &  0.034  &  15.329  &  0.05  &  15.279  &  0.071  \\
M 1-37     &     &  002.6$-$03.4  &  18 05 25.8  &  $-$28 22 04.42  &  1  &  13.334  &  0.005  &  13.196  &  0.006  &  -  &  -  &  12.619  &  0.009  &  12.019  &  0.009  \\
Th 3-27 & $\dagger$        &  002.6+04.2  &  17 35 58.5  &  $-$24 25 29.37  &  1  &  -  &  -  &  -  &  -  &  14.257  &  0.007  &  14.029  &  0.013  &  12.89  &  0.008  \\
H 2-20    &      &  002.8+01.7  &  17 45 39.81  &  $-$25 40 00.39  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.451  &  0.012  \\
Ta 1567 & $\dagger$        &  002.8+01.8  &  17 45 28.31  &  $-$25 38 11.78  &  1  &  -  &  -  &  -  &  -  &  16.984  &  0.19  &  16.453  &  0.308  &  -  &  -  \\
H 2-39  & $\dagger$        &  002.9$-$03.9  &  18 08 05.77  &  $-$28 26 10.74  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.646  &  0.02  \\
KnFs 12   & $\dagger$      &  003.2$-$04.4  &  18 10 30.83  &  $-$28 19 22.95  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  16.082  &  0.173  \\
M 2-36      &    &  003.2$-$06.2  &  18 17 41.42  &  $-$29 08 19.74  &  1  &  -  &  -  &  -  &  -  &  13.369  &  0.003  &  13.367  &  0.005  &  12.634  &  0.005  \\
KnFs 19  & $\dagger$ &  003.3$-$07.5  &  18 23 08.93  &  $-$29 43 25.86  &  1  &  -  &  -  &  -  &  -  &  17.413  &  0.071  &  17.283  &  0.129  &  17.31  &  0.276  \\
IC 4673  & $\dagger$       &  003.5$-$02.4  &  18 03 18.44  &  $-$27 06 22.71  &  1  &  -  &  -  &  15.95  &  0.039  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 2-14     &     &  003.6+03.1  &  17 41 57.27  &  $-$24 11 16.2  &  1  &  13.348  &  0.003  &  13.672  &  0.006  &  12.989  &  0.004  &  12.842  &  0.007  &  11.834  &  0.004  \\
K 5-6   & $\dagger$        &  003.6+04.9   &  17 35 31.25  &  $-$23 11 48.79  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  15.147  &  0.065  \\
M 2-30   & $\dagger$       &  003.7$-$04.6  &  18 12 34.41  &  $-$27 58 10.36  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.209  &  0.013  \\
PHR1802-2637 & $\dagger$ &  003.8$-$01.9  &  18 02 11.27  &  $-$26 37 08.09  &  -1  &  -  &  -  &  15.265  &  0.022  &  -  &  -  &  -  &  -  &  -  &  -  \\
PHR1804-2653 & $\dagger$ &  003.8$-$02.4  &  18 04 02.59  &  $-$26 53 25.84  &  1  &  17.632  &  0.097  &  16.997  &  0.109  &  -  &  -  &  -  &  -  &  -  &  -  \\
H 1-59  & $\dagger$        &  003.8$-$04.3  &  18 11 29.22  &  $-$27 46 14.72  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.606  &  0.007  \\
H 2-41  & $\dagger$        &  003.8$-$04.5  &  18 12 23.67  &  $-$27 52 13.85  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  16.293  &  0.214  \\
KnFs 11  & $\dagger$       &  004.1$-$03.8  &  18 10 12.24  &  $-$27 16 34.97  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  15.159  &  0.075  \\
PPA1741-2332 & $\dagger$ &  004.1+03.6  &  17 41 28.81  &  $-$23 32 19.07  &  -1  &  19.078  &  0.435  &  18.557  &  0.422  &  17.375  &  0.223  &  16.34  &  0.166  &  15.021  &  0.071  \\
H 1-60      &    &  004.2$-$04.3  &  18 12 25.22  &  $-$27 29 12.74  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.666  &  0.008  \\
M 2-37 & $\dagger$         &  004.2$-$05.9  &  18 18 38.35  &  $-$28 07 58.51  &  -1  &  -  &  -  &  -  &  -  &  16.591  &  0.052  &  16.281  &  0.073  &  14.913  &  0.037  \\
PPA1801-2553 & $\dagger$  &  004.3$-$01.4  &  18 01 18.9  &  $-$25 53 21.21  &  1  &  -  &  -  &  15.544  &  0.028  &  -  &  -  &  -  &  -  &  13.204  &  0.018  \\
H 2-24   & $\dagger$       &  004.3+01.8  &  17 48 36.55  &  $-$24 16 33.95  &  -1  &  13.924  &  0.004  &  12.568  &  0.002  &  11.203:  &  0.001  &  10.567:  &  0.001  &  9.798:  &  0.001  \\
SB 9  & $\dagger$          &  004.6$-$09.9   &  18 35 42.15  &  $-$29 38 24.77  &  1  &  -  &  -  &  19.521  &  0.253  &  -  &  -  &  -  &  -  &  -  &  -  \\
PHR1801-2522 & $\dagger$ &  004.8$-$01.1  &  18 01 16.91  &  $-$25 22 39.33  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.836  &  0.011  \\
M 3-26  & $\dagger$        &  004.8$-$05.0  &  18 16 11.44  &  $-$27 14 57.82  &  1  &  -  &  -  &  -  &  -  &  16.939  &  0.094  &  -  &  -  &  -  &  -  \\
H 2-25    &      &  004.8+02.0  &  17 49 00.51  &  $-$23 42 54.82  &  1  &  14.354  &  0.006  &  14.161  &  0.008  &  13.629  &  0.008  &  13.395  &  0.013  &  12.906  &  0.012  \\
H 2-42 & $\dagger$         &  005.0$-$03.9  &  18 12 22.98  &  $-$26 32 54.14  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  14.067  &  0.026  \\
Pe 1-9 & $\dagger$         &  005.0+03.0  &  17 45 36.78  &  $-$23 02 26.18  &  -1  &  17.367  &  0.08  &  17.134  &  0.099  &  16.448  &  0.08  &  15.931  &  0.098  &  15.779  &  0.13  \\
H 1-58   &       &  005.1$-$03.0  &  18 09 13.84  &  $-$26 02 28.94  &  -1  &  -  &  -  &  13.548  &  0.005  &  -  &  -  &  -  &  -  &  -  &  -  \\
Hf 2-2  & $\dagger$        &  005.1$-$08.9  &  18 32 30.91  &  $-$28 43 20.37  &  -1  &  -  &  -  &  -  &  -  &  17.468  &  0.058  &  17.824  &  0.197  &  -  &  -  \\
K 5-19  & $\dagger$        &  005.1+02.0   &  17 49 51.43  &  $-$23 27 45.45  &  1  &  17.018  &  0.069  &  -  &  -  &  -  &  -  &  16.109  &  0.157  &  -  &  -  \\
PPA1803-2516 & &  005.2$-$01.6  &  18 03 52.38  &  $-$25 16 59.31  &  -1  &  14.437  &  0.004  &  13.488  &  0.003  &  -  &  -  &  -  &  -  &  -  &  -  \\
IRAS18023-2513 & $\dagger$ &  005.4$-$01.9  &  18 05 25.38  &  $-$25 13 35.76  &  1  &  17.205  &  0.044  &  16.506  &  0.048  &  -  &  -  &  -  &  -  &  -  &  -  \\
SB 12  & $\dagger$         &  005.4$-$06.1   &  18 21 55.21  &  $-$27 09 46.78  &  1  &  -  &  -  &  -  &  -  &  16.569  &  0.05  &  16.213  &  0.073  &  16.118  &  0.122  \\
H 1-34  & $\dagger$        &  005.5+02.7  &  17 48 07.67  &  $-$22 46 47.49  &  -1  &  14.4  &  0.007  &  14.549  &  0.012  &  13.869  &  0.01  &  13.502  &  0.014  &  12.499  &  0.008  \\
KnFs 16   & $\dagger$      &  005.6$-$04.7  &  18 16 53.91  &  $-$26 23 22.09  &  -1  &  -  &  -  &  -  &  -  &  16.492  &  0.062  &  16.246  &  0.096  &  15.835  &  0.098  \\
KnFs 13   & $\dagger$      &  005.7$-$03.6  &  18 12 44.67  &  $-$25 44 20.16  &  1  &  18.422  &  0.219  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 2-38  &  $\dagger$        &  005.7$-$05.3  &  18 19 25.13  &  $-$26 35 19.46  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  16.88  &  0.172  &  -  &  -  \\
M 2-31     &     &  006.0$-$03.6  &  18 13 16.04  &  $-$25 30 05.45  &  1  &  -  &  -  &  14.029  &  0.008  &  -  &  -  &  -  &  -  &  -  &  -  \\
Th 4-3      &    &  006.0+02.8  &  17 48 37.42  &  $-$22 16 49.35  &  -1  &  14.474  &  0.007  &  14.188  &  0.009  &  13.677  &  0.009  &  13.262  &  0.012  &  12.811  &  0.011  \\
M 1-28  & $\dagger$        &  006.0+03.1  &  17 47 38.31  &  $-$22 06 20.22  &  1  &  -  &  -  &  -  &  -  &  17.754  &  0.268  &  -  &  -  &  -  &  -  \\
PPA1756-2311 & $\dagger$ &  006.1+00.8  &  17 56 33.16  &  $-$23 11 47.14  &  1  &  17.387  &  0.036  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  \\
MPA1751-2223  & &  006.3+02.2  &  17 51 40.01  &  $-$22 23 18.3  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.448  &  0.017  \\
M 1-31       &   &  006.4+02.0  &  17 52 41.45  &  $-$22 21 57.16  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  11.607  &  0.003  \\
H 1-61       &   &  006.5$-$03.1  &  18 12 33.98  &  $-$24 50 00.49  &  1  &  14.102  &  0.004  &  14.011  &  0.005  &  13.26  &  0.004  &  12.905  &  0.006  &  11.815  &  0.004  \\
H 2-45  & $\dagger$        &  006.8$-$03.4  &  18 14 28.75  &  $-$24 43 38  &  1  &  15.344  &  0.01  &  15.097  &  0.013  &  14.474  &  0.013  &  14.275  &  0.021  &  13.644  &  0.018  \\
Ae 1      &      &  006.8$-$08.6  &  18 34 55.25  &  $-$27 06 19.21  &  1  &  -  &  -  &  -  &  -  &  16.263  &  0.019  &  15.649  &  0.027  &  14.709  &  0.025  \\
Pe 2-10    &     &  006.8+02.0  &  17 53 37.21  &  $-$21 58 42  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  11.274  &  0.003  \\
MPA1755-2212 & $\dagger$ &  006.9+01.5  &  17 55 36.69  &  $-$22 12 47.91  &  1  &  17.597  &  0.043  &  16.919  &  0.044  &  -  &  -  &  -  &  -  &  -  &  -  \\
H 1-66   & $\dagger$       &  007.0$-$06.0  &  18 24 57.32  &  $-$25 41 54.63  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  16.19  &  0.058  &  -  &  -  \\
Vy 2-1     &     &  007.0$-$06.8  &  18 27 59.62  &  $-$26 06 48.09  &  1  &  -  &  -  &  -  &  -  &  13.014  &  0.002  &  13.061  &  0.004  &  12.23  &  0.003  \\
SB 14   & $\dagger$        &  007.7$-$05.3   &  18 23 42.54  &  $-$24 47 28.05  &  -1  &  -  &  -  &  -  &  -  &  16.528  &  0.05  &  16.664  &  0.116  &  17.607  &  0.471  \\
M 2-34   & $\dagger$       &  007.8$-$03.7  &  18 17 16.02  &  $-$23 58 54.8  &  1  &  15.831  &  0.016  &  15.751  &  0.023  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 2-39     &     &  008.1$-$04.7  &  18 22 01.15  &  $-$24 10 39.93  &  -1  &  -  &  -  &  -  &  -  &  12.987  &  0.002  &  12.314  &  0.003  &  11.156  &  0.002  \\
M 2-42      &    &  008.2$-$04.8  &  18 22 32.07  &  $-$24 09 27.61  &  1  &  -  &  -  &  -  &  -  &  14.409  &  0.008  &  14.446  &  0.015  &  13.702  &  0.013  \\
NGC 6644   &     &  008.3$-$07.3  &  18 32 34.7  &  $-$25 07 44.15  &  1  &  -  &  -  &  -  &  -  &  11.852  &  0.001  &  11.719  &  0.001  &  10.875:  &  0.001  \\
H 1-64  & $\dagger$        &  008.4$-$03.6  &  18 18 23.83  &  $-$23 24 57.39  &  1  &  16.381  &  0.026  &  16.283  &  0.038  &  15.775  &  0.04  &  15.654  &  0.069  &  15.263  &  0.071  \\
PPA1813-2233 & $\dagger$ &  008.6$-$02.2  &  18 13 10.61  &  $-$22 33 26.66  &  1  &  17.249  &  0.038  &  16.396  &  0.035  &  15.341  &  0.027  &  -  &  -  &  14.487  &  0.039  \\
MaC 1-11    &    &  008.6$-$02.6  &  18 14 50.89  &  $-$22 43 55.7  &  1  &  15.311  &  0.01  &  14.877  &  0.011  &  14.115  &  0.009  &  13.727  &  0.012  &  13.111  &  0.01  \\
Th 4-5  & $\dagger$        &  009.0+04.1  &  17 50 28.36  &  $-$19 03 09.27  &  1  &  17.277  &  0.039  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  \\
Th 4-9    &      &  009.3+02.8  &  17 56 00.60  &  $-$19 29 26.74  &  -1  &  15.481  &  0.007  &  14.867  &  0.007  &  -  &  -  &  -  &  -  &  12.2  &  0.005  \\
Th 4-6     &     &  009.3+04.1  &  17 50 57.24  &  $-$18 46 48.4  &  1  &  15.538  &  0.009  &  15.359  &  0.011  &  -  &  -  &  -  &  -  &  -  &  -  \\
SB 16  & $\dagger$         &  009.4$-$05.6   &  18 28 21.32  &  $-$23 25 25.02  &  1  &  17.117  &  0.032  &  16.867  &  0.035  &  -  &  -  &  -  &  -  &  -  &  -  \\
PPA1831-2356 & $\dagger$ &  009.4$-$06.6  &  18 31 56.36  &  $-$23 56 07.79  &  -1  &  -  &  -  &  -  &  -  &  16.855  &  0.038  &  16.561  &  0.066  &  16.402  &  0.124  \\
MPA1815-2113 & $\dagger$ &  010.0$-$02.0  &  18 15 36.98  &  $-$21 13 21.44  &  1  &  -  &  -  &  -  &  -  &  15.168  &  0.018  &  14.804  &  0.028  &  13.927  &  0.021  \\
MPA1157-6226 & $\dagger$ &  296.7$-$00.2  &  11 57 47.62  &  $-$62 26 22.09  &  1  &  19.695  &  0.142  &  18.343  &  0.07  &  17.346  &  0.045  &  16.451  &  0.04  &  15.464  &  0.03  \\
PHR1202-6112 & $\dagger$ &  297.0+01.1  &  12 02 17.93  &  $-$61 12 47.73  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  16.9  &  0.092  \\
PHR1213-6344 & $\dagger$  &  298.7$-$01.1  &  12 13 46.39  &  $-$63 45 00.66  &  -1  &  15.602  &  0.004  &  15.09  &  0.004  &  14.353  &  0.003  &  13.649  &  0.003  &  13.328  &  0.004  \\
MPA1221-6413  & &  299.7$-$01.5  &  12 21 51.92  &  $-$64 13 05.70  &  1  &  16.599  &  0.008  &  15.278  &  0.005  &  15.079  &  0.006  &  14.393  &  0.006  &  13.246  &  0.004  \\
PHR1223-6236 & *  &  299.7+00.1  &  12 23 57.88  &  $-$62 36 18.16  &  -1  &  -  &  -  &  -  &  -  &  17.723  &  0.056  &  16.533  &  0.038  &  16.016  &  0.048  \\
He 2-84   & $\dagger$      &  300.4$-$00.9   &  12 28 46.84  &  $-$63 44 37.26  &  1  &  15.893  &  0.004  &  15.446  &  0.005  &  15.066  &  0.006  &  14.765  &  0.008  &  13.916  &  0.008  \\
MPA1235-6318 & $\dagger$ &  301.1$-$00.4  &  12 35 21.47  &  $-$63 18 00.69  &  1  &  -  &  -  &  -  &  -  &  17.308  &  0.042  &  16.624  &  0.05  &  15.408  &  0.033  \\
PN 1231-6401   &  &  301.1$-$01.4   &  12 34 35.99  &  $-$64 18 16.79  &  1  &  -  &  -  &  14.882  &  0.004  &  14.917  &  0.006  &  14.15  &  0.005  &  12.731  &  0.003  \\
MPA1242-6459  & &  301.9$-$02.1  &  12 42 24.21  &  $-$64 59 24.77  &  1  &  -  &  -  &  15.204  &  0.005  &  14.504  &  0.004  &  14.138  &  0.005  &  13.223  &  0.004  \\
MPA1243-6428  & &  302.0$-$01.6  &  12 43 19.42  &  $-$64 28 01.34  &  1  &  -  &  -  &  -  &  -  &  14.684  &  0.005  &  13.944  &  0.004  &  12.658  &  0.003  \\
MPA1249-6414 & $\dagger$ &  302.6$-$01.3  &  12 49 14.52  &  $-$64 14 27.36  &  1  &  -  &  -  &  -  &  -  &  17.149  &  0.041  &  16.738  &  0.052  &  15.419  &  0.031  \\
PHR1250-6346 & $\dagger$  &  302.7$-$00.9  &  12 50 04.46  &  $-$63 46 52.54  &  1  &  -  &  -  &  -  &  -  &  18.988  &  0.206  &  18.294  &  0.239  &  18.126  &  0.409  \\
PHR1257-6052 & $\dagger$ &  303.6+01.9  &  12 57 09.50  &  $-$60 52 36.19  &  -2  &  -  &  -  &  20.124  &  0.281  &  19.015  &  0.162  &  18.491  &  0.198  &  17.93  &  0.269  \\
MPA1309-6415 & $\dagger$ &  304.8$-$01.4  &  13 09 31.08  &  $-$64 15 32.8  &  1  &  -  &  -  &  -  &  -  &  15.108  &  0.007  &  14.778  &  0.009  &  14.402  &  0.012  \\
He 2-90  & $\dagger$       &  305.1+01.4   &  13 09 36.23  &  $-$61 19 35.98  &  -1  &  -  &  -  &  -  &  -  &  11.263:  &  0.001  &  -  &  -  &  9.622:  &  0.001  \\
PHR1318-6358 & $\dagger$ &  305.9$-$01.2  &  13 18 50.76  &  $-$63 58 54.26  &  -1  &  -  &  -  &  -  &  -  &  13.638  &  0.002  &  12.58  &  0.002  &  -  &  -  \\
MPA1319-6418 & $\dagger$ &  305.9$-$01.6  &  13 19 24.06  &  $-$64 18 53.44  &  1  &  -  &  -  &  -  &  -  &  15.981  &  0.016  &  15.573  &  0.021  &  14.601  &  0.015  \\
PHR1324-6418 & $\dagger$ &  306.4$-$01.6  &  13 24 11.88  &  $-$64 18 10.38  &  -1  &  -  &  -  &  -  &  -  &  16.872  &  0.04  &  16.34  &  0.044  &  16.186  &  0.066  \\
PHR1324-6448 & $\dagger$ &  306.4$-$02.1  &  13 24 32.18  &  $-$64 48 12.04  &  -1  &  -  &  -  &  -  &  -  &  13.024  &  0.002  &  12.502  &  0.002  &  12.156  &  0.002  \\
MPA1326-6407 & $\dagger$ &  306.7$-$01.5  &  13 26 32.61  &  $-$64 07 10.3  &  -2  &  -  &  -  &  -  &  -  &  15.332  &  0.01  &  -  &  -  &  14.085  &  0.01  \\
PHR1327-6032 & $\dagger$ &  307.3+02.0  &  13 27 13.5  &  $-$60 32 11.74  &  1  &  -  &  -  &  -  &  -  &  17.658  &  0.057  &  16.906  &  0.059  &  16.827  &  0.107  \\
MPA1327-6031 & $\dagger$ &  307.3+02.0a  &  13 27 30.47  &  $-$60 31 58.61  &  -1  &  -  &  -  &  -  &  -  &  16.409  &  0.058  &  15.696  &  0.047  &  15.083  &  0.06  \\
PHR1341-6427 & $\dagger$  &  308.2$-$02.1  &  13 41 07.41  &  $-$64 27 53.58  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  15.935  &  0.028  &  14.224  &  0.011  \\
PHR1335-6015 & $\dagger$ &  308.3+02.1  &  13 35 02.69  &  $-$60 15 43.35  &  -1  &  -  &  -  &  -  &  -  &  13.462  &  0.002  &  12.877  &  0.002  &  12.612  &  0.003  \\
WeKG 2   & $\dagger$       &  308.4+00.4   &  13 38 42.55  &  $-$61 55 45.77  &  -1  &  -  &  -  &  -  &  -  &  14.593  &  0.004  &  14.11  &  0.005  &  13.85  &  0.008  \\
MPA1346-6418 & $\dagger$ &  308.8$-$02.0  &  13 46 41.43  &  $-$64 18 46.31  &  1  &  -  &  -  &  18.052  &  0.055  &  -  &  -  &  17.192  &  0.088  &  16.482  &  0.083  \\
He 2-96      &   &  309.0+00.8   &  13 42 36.16  &  $-$61 22 28.89  &  -1  &  -  &  -  &  -  &  -  &  12.532  &  0.001  &  12.269  &  0.001  &  11.227  &  0.001  \\
MPA1354-6337  & &  309.8$-$01.6  &  13 54 22.39  &  $-$63 37 17.97  &  1  &  -  &  -  &  -  &  -  &  15.015  &  0.006  &  14.644  &  0.009  &  13.589  &  0.006  \\
WeKG 3  & $\dagger$        &  310.6+01.4   &  13 54 24.63  &  $-$60 27 22.27  &  -1  &  -  &  -  &  -  &  -  &  15.898  &  0.011  &  15.444  &  0.014  &  15.283  &  0.05  \\
PHR1408-6229 & $\dagger$ &  311.7$-$00.9  &  14 08 47.25  &  $-$62 29 59.6  &  1  &  18.949  &  0.056  &  18.577  &  0.067  &  -  &  -  &  -  &  -  &  16.401  &  0.14  \\
He 2-106     &   &  312.0$-$02.0  &  14 14 09.41  &  $-$63 25 46.24  &  -1  &  12.052:  &  0.001  &  10.521:  &  0  &  -  &  -  &  -  &  -  &  -  &  -  \\
PN 1412-5947  &  &  313.3+01.1   &  14 15 53.28  &  $-$60 01 37.83  &  1  &  15.767  &  0.004  &  15.188  &  0.004  &  13.828  &  0.002  &  13.013  &  0.002  &  11.777  &  0.001  \\
BeVa 1        &  &  313.7+02.1   &  14 16 51.85  &  $-$58 53 10  &  1  &  -  &  -  &  -  &  -  &  13.773  &  0.002  &  13.425  &  0.003  &  12.363  &  0.002  \\
MPA1428-6234  & &  313.8$-$01.7  &  14 28 50.87  &  $-$62 34 13.53  &  -1  &  17.583  &  0.022  &  16.804  &  0.021  &  16.11  &  0.018  &  15.375  &  0.018  &  14.561  &  0.015  \\
PHR1420-5933 & $\dagger$ &  313.9+01.4  &  14 20 06.76  &  $-$59 33 53.7  &  -2  &  -  &  -  &  -  &  -  &  17.407  &  0.045  &  -  &  -  &  15.746  &  0.042  \\
MPA1430-6251 & $\dagger$ &  314.0$-$02.1  &  14 30 52.66  &  $-$62 51 14.67  &  1  &  17.889  &  0.029  &  17.278  &  0.033  &  16.496  &  0.025  &  15.909  &  0.029  &  15.211  &  0.027  \\
PHR1438-6140 & $\dagger$ &  315.2$-$01.3  &  14 38 18.16  &  $-$61 40 01.03  &  1  &  -  &  -  &  -  &  -  &  18.538  &  0.192  &  -  &  -  &  17.04  &  0.161  \\
MPA1441-6114  & &  315.7$-$01.1  &  14 41 32.18  &  $-$61 14 17.95  &  1  &  -  &  -  &  -  &  -  &  14.594  &  0.006  &  14.048  &  0.006  &  12.961  &  0.004  \\
PN 1434-5858   & &  316.2+00.8   &  14 38 20  &  $-$59 11 46.13  &  -2  &  -  &  -  &  14.416  &  0.003  &  13.348  &  0.002  &  12.555  &  0.001  &  11.243  &  0.001  \\
PHR1447-6127 & $\dagger$ &  316.3$-$01.6  &  14 47 37.84  &  $-$61 27 22.23  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  \\
MPA1439-5816 & $\dagger$ &  316.7+01.6  &  14 39 25.05  &  $-$58 16 01.66  &  1  &  17.524  &  0.025  &  17.177  &  0.03  &  16.416  &  0.021  &  15.863  &  0.025  &  14.756  &  0.017  \\
PHR1453-5714 & $\dagger$ &  318.8+01.8  &  14 53 24.94  &  $-$57 14 49.49  &  -1  &  18.481  &  0.047  &  17.888  &  0.055  &  -  &  -  &  -  &  -  &  16.077  &  0.095  \\
PHR1507-5925 & $\dagger$ &  319.5$-$01.0  &  15 07 50.22  &  $-$59 25 15.01  &  1  &  17.489  &  0.015  &  17.045  &  0.019  &  -  &  -  &  -  &  -  &  15.467  &  0.064  \\
He 2-117      &  &  320.9+02.0   &  15 05 59.22  &  $-$55 59 16.56  &  1  &  12.694  &  0.001  &  12.707  &  0.001  &  11.911  &  0.001  &  11.643  &  0.001  &  10.643:  &  0.001  \\
MPA1522-5917 & $\dagger$ &  321.2$-$01.9  &  15 22 58.24  &  $-$59 17 44.41  &  1  &  16.828  &  0.012  &  16.622  &  0.016  &  15.794  &  0.015  &  15.329  &  0.019  &  14.245  &  0.012  \\
BMP1522-5729  & &  322.2$-$00.4  &  15 22 58.98  &  $-$57 29 59.54  &  1  &  15.744  &  0.004  &  15.247  &  0.005  &  -  &  -  &  -  &  -  &  12.988  &  0.007  \\
BMP1524-5746 & $\dagger$ &  322.2$-$00.7  &  15 24 24.08  &  $-$57 46 21.4  &  1  &  16.144  &  0.005  &  15.384  &  0.005  &  -  &  -  &  -  &  -  &  12.389  &  0.004  \\
Pe 2-8        &  &  322.4$-$00.1   &  15 23 42.9  &  $-$57 09 25.24  &  -1  &  -  &  -  &  12.836  &  0.001  &  11.826  &  0.001  &  11.848  &  0.001  &  10.92:  &  0.001  \\
MPA1523-5710 & $\dagger$ &  322.4$-$00.1a  &  15 23 22.59  &  $-$57 10 48.21  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  15.863  &  0.032  &  14.425  &  0.018  \\
MPA1517-5538 & *  &  322.5+01.5  &  15 17 24.52  &  $-$55 38 22.53  &  -1  &  -  &  -  &  -  &  -  &  19.103  &  0.226  &  17.915  &  0.174  &  17.406  &  0.195  \\
MPA1530-5801 & &  322.7$-$01.4  &  15 30 50.95  &  $-$58 01 28.67  &  1  &  16.59  &  0.009  &  15.847  &  0.008  &  14.88  &  0.006  &  14.353  &  0.008  &  13.466  &  0.006  \\
MPA1520-5517 & $\dagger$ &  323.1+01.6  &  15 20 29.75  &  $-$55 17 43.02  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  16.185  &  0.196  \\
PHR1539-5727 & $\dagger$ &  324.0$-$01.6  &  15 39 34.8  &  $-$57 27 02.20  &  -1  &  14.605  &  0.002  &  14.149  &  0.002  &  13.661  &  0.003  &  13.298  &  0.004  &  13.075  &  0.005  \\
He 2-133      &  &  324.8$-$01.1   &  15 41 58.82  &  $-$56 36 25.74  &  1  &  13.74  &  0.001  &  13.116  &  0.001  &  12.27  &  0.001  &  11.821  &  0.001  &  10.731:  &  0.001  \\
PHR1551-5653 & $\dagger$ &  325.6$-$02.1  &  15 51 20.59  &  $-$56 53 50.68  &  -1  &  17.39  &  0.027  &  17.126  &  0.038  &  16.795  &  0.047  &  16.481  &  0.068  &  16.259  &  0.09  \\
VB 2  & $\dagger$          &  325.9$-$01.7  &  15 51 18.83  &  $-$56 21 21.8  &  -1  &  16.41  &  0.012  &  15.691  &  0.011  &  14.872  &  0.008  &  14.01  &  0.007  &  13.675  &  0.008  \\
VB 3   & $\dagger$         &  326.1$-$01.9   &  15 52 59.04  &  $-$56 24 26.1  &  1  &  18.369  &  0.066  &  -  &  -  &  -  &  -  &  17.369  &  0.157  &  16.838  &  0.15  \\
He 2-140 &       &  327.1$-$01.8   &  15 58 08.09  &  $-$55 41 50.4  &  1  &  13.332  &  0.001  &  13.343  &  0.002  &  -  &  -  &  12.424  &  0.002  &  11.578  &  0.001  \\
He 2-142  &       &  327.1$-$02.2   &  15 59 57.61  &  $-$55 55 33.1  &  -1  &  12.736  &  0.001  &  12.477:  &  0.001  &  11.868  &  0.001  &  11.439  &  0.001  &  10.519:  &  0.001  \\
He 2-143  & $\dagger$      &  327.8$-$01.6   &  16 00 59.14  &  $-$55 05 40.05  &  1  &  13.529  &  0.001  &  13.178  &  0.001  &  12.634  &  0.001  &  12.16  &  0.001  &  11.162  &  0.001  \\
PN 1557-5445 &    &  328.0$-$01.6   &  16 01 50.86  &  $-$54 53 40.01  &  -1  &  15.499  &  0.006  &  15.276  &  0.008  &  14.244  &  0.005  &  13.737  &  0.006  &  12.726  &  0.004  \\
Lo 10  & $\dagger$         &  328.2+01.3   &  15 49 28.96  &  $-$52 30 16.12  &  -2  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  14.516  &  0.024  \\
PHR1552-5254 & $\dagger$ &  328.3+00.7  &  15 52 56.8  &  $-$52 54 11.28  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  16.816  &  0.23  \\
MPA1606-5407 & $\dagger$ &  329.1$-$01.4  &  16 06 38.77  &  $-$54 07 20.8  &  1  &  -  &  -  &  15.182  &  0.007  &  14.276  &  0.005  &  13.873  &  0.007  &  12.871  &  0.004  \\
MPA1605-5319  & &  329.5$-$00.8  &  16 05 37.41  &  $-$53 19 54.19  &  1  &  17.355  &  0.015  &  16.749  &  0.017  &  15.416  &  0.01  &  14.833  &  0.015  &  13.581  &  0.01  \\
VBRC 7   & $\dagger$       &  329.5+01.7   &  15 54 50.61  &  $-$51 22 34.78  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  18.174  &  0.233  &  -  &  -  \\
PHR1557-5128 & *  &  329.7+01.4  &  15 57 07.38  &  $-$51 27 59.28  &  -2  &  19.063  &  0.062  &  18.475  &  0.075  &  17.705  &  0.074  &  15.946  &  0.034  &  14.252  &  0.014  \\
He 2-153   & $\dagger$     &  330.6$-$02.1   &  16 17 14.23  &  $-$53 32 07.50  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  16.841  &  0.182  \\
PN 1600-5041  &  &  331.0+01.2   &  16 04 17.88  &  $-$50 50 02.55  &  -1  &  15.487  &  0.004  &  15.2  &  0.005  &  14.732  &  0.006  &  14.229  &  0.008  &  14.035  &  0.011  \\
MPA1618-5147 & $\dagger$  &  332.0$-$01.0  &  16 18 42.73  &  $-$51 47 44.57  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  14.743  &  0.015  &  14.143  &  0.018  \\
BMP1622-5144 & $\dagger$ &  332.4$-$01.4  &  16 22 34.05  &  $-$51 44 55.8  &  -1  &  17.477  &  0.033  &  17.291  &  0.053  &  16.553  &  0.04  &  16.212  &  0.056  &  15.907  &  0.067  \\
PHR1619-4907 & $\dagger$ &  334.0+00.7  &  16 19 49.89  &  $-$49 06 54.56  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  18.803  &  0.474  &  17.663  &  0.384  \\
PHR1633-4650 & $\dagger$ &  337.3+00.6  &  16 33 57.93  &  $-$46 50 07.02  &  -1  &  -  &  -  &  17.895  &  0.061  &  16.77  &  0.049  &  15.884  &  0.061  &  15.369  &  0.07  \\
Pe 1-7       &   &  337.4+01.6   &  16 30 25.85  &  $-$46 02 50.88  &  -1  &  12.569  &  0.001  &  12.302:  &  0.001  &  11.834  &  0.001  &  11.834  &  0.001  &  11.089  &  0.001  \\
PHR1634-4628 & $\dagger$  &  337.6+00.7  &  16 34 51.27  &  $-$46 28 28.37  &  -1  &  16.469  &  0.009  &  16.227  &  0.013  &  15.871  &  0.022  &  15.439  &  0.04  &  15.311  &  0.067  \\
MPA1650-4747  & &  338.4$-$02.0  &  16 50 09.81  &  $-$47 47 04.84  &  1  &  18.288  &  0.042  &  17.272  &  0.032  &  15.768  &  0.017  &  15.115  &  0.02  &  14.219  &  0.015  \\
MPA1635-4458  & &  338.8+01.7  &  16 35 10.37  &  $-$44 58 40.59  &  1  &  16.411  &  0.01  &  15.902  &  0.011  &  15.047  &  0.009  &  14.841  &  0.015  &  13.859  &  0.01  \\
PHR1639-4516 & $\dagger$ &  339.1+00.9  &  16 39 22.45  &  $-$45 16 35.54  &  -2  &  -  &  -  &  18.587  &  0.123  &  -  &  -  &  -  &  -  &  16.712  &  0.26  \\
MPA1703-4450 & $\dagger$  &  342.1$-$02.0  &  17 03 23.98  &  $-$44 50 30.37  &  1  &  17.033  &  0.017  &  16.323  &  0.017  &  -  &  -  &  -  &  -  &  14.278  &  0.024  \\
PN 1652-4341  &  &  342.2$-$00.3   &  16 56 33.95  &  $-$43 46 14.74  &  1  &  -  &  -  &  14.63  &  0.003  &  -  &  -  &  -  &  -  &  11.406  &  0.002  \\
Vd 1-9      &   &  343.0$-$01.7   &  17 05 38.93  &  $-$43 56 20.14  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.9  &  0.008  \\
PHR1707-4309 & $\dagger$ &  343.9$-$01.6  &  17 07 57.16  &  $-$43 09 05.74  &  -1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  14.337  &  0.029  \\
PN 1708-4227   & &  344.9$-$01.9   &  17 12 22.05  &  $-$42 30 41.51  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.199  &  0.004  \\
MPA1713-4015  & &  346.8$-$00.7  &  17 13 10.83  &  $-$40 15 56.22  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.9  &  0.009  \\
PHR1709-3931 & *  &  347.0+00.3  &  17 09 10.31  &  $-$39 31 04.88  &  -1  &  18.08  &  0.025  &  17.246  &  0.022  &  16.265  &  0.017  &  15.287  &  0.021  &  15.342  &  0.046  \\
PHR1714-4006 & $\dagger$ &  347.2$-$00.8  &  17 14 49.42  &  $-$40 06 08.14  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  15.452  &  0.091  \\
PPA1704-3824 & $\dagger$ &  347.4+01.6  &  17 04 59.13  &  $-$38 24 04.41  &  1  &  17.742  &  0.028  &  17.191  &  0.032  &  16.403  &  0.033  &  15.891  &  0.045  &  14.956  &  0.03  \\
PHR1704-3819 & $\dagger$ &  347.4+01.8  &  17 04 16.84  &  $-$38 19 57.68  &  -1  &  17.434  &  0.021  &  16.862  &  0.023  &  16.127  &  0.026  &  15.548  &  0.032  &  15.97  &  0.076  \\
Vd 1-8       &   &  347.7+02.0   &  17 04 33.79  &  $-$37 53 15.28  &  1  &  14.651  &  0.002  &  14.087  &  0.002  &  13.424  &  0.003  &  13.071  &  0.003  &  12.11  &  0.002  \\
MPA1717-3945 & $\dagger$ &  347.8$-$01.1  &  17 17 49.33  &  $-$39 45 58.69  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.203  &  0.009  \\
PPA1705-3748 & $\dagger$ &  347.9+01.9  &  17 05 27.11  &  $-$37 48 48.45  &  1  &  18.101  &  0.039  &  17.275  &  0.034  &  16.614  &  0.039  &  16.025  &  0.05  &  15.425  &  0.045  \\
H 1-22        &  &  350.8$-$02.4  &  17 32 22.15  &  $-$37 57 23.85  &  1  &  -  &  -  &  -  &  -  &  13.783  &  0.004  &  13.665  &  0.009  &  12.761  &  0.006  \\
MPA1737-3837 & $\dagger$ &  350.8$-$03.6  &  17 37 05.28  &  $-$38 37 17.09  &  1  &  -  &  -  &  -  &  -  &  15.873  &  0.025  &  15.535  &  0.043  &  15.038  &  0.044  \\
H 2-1       &    &  350.9+04.4  &  17 04 36.25  &  $-$33 59 18.82  &  -1  &  -  &  -  &  -  &  -  &  11.455:  &  0.001  &  11.335  &  0.001  &  10.542:  &  0.001  \\
PHR1712-3452 & $\dagger$ &  351.1+02.6  &  17 12 19.04  &  $-$34 52 07.23  &  -1  &  16.488  &  0.016  &  16.302  &  0.022  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 1-19       &   &  351.1+04.8  &  17 03 46.84  &  $-$33 29 44.41  &  1  &  -  &  -  &  -  &  -  &  13.216  &  0.002  &  13.269  &  0.004  &  12.439  &  0.004  \\
PPA1738-3753 & $\dagger$ &  351.5$-$03.4  &  17 38 11.01  &  $-$37 53 40.72  &  1  &  -  &  -  &  -  &  -  &  16.38  &  0.043  &  16.04  &  0.072  &  15.16  &  0.052  \\
MPA1736-3717 & $\dagger$ &  351.8$-$02.7  &  17 36 10.12  &  $-$37 17 08.09  &  1  &  -  &  -  &  -  &  -  &  17.906  &  0.173  &  -  &  -  &  16.441  &  0.167  \\
Sa 2-215     &   &  351.9$-$01.9  &  17 33 00.66  &  $-$36 43 51.81  &  1  &  -  &  -  &  -  &  -  &  11.982  &  0.001  &  11.58  &  0.002  &  10.853:  &  0.002  \\
H 1-30      &    &  352.0$-$04.6  &  17 45 06.80  &  $-$38 08 49.76  &  1  &  -  &  -  &  -  &  -  &  14.651  &  0.008  &  14.499  &  0.014  &  13.601  &  0.011  \\
PPA1737-3650 & $\dagger$ &  352.4$-$02.7  &  17 37 37.65  &  $-$36 50 18.17  &  1  &  -  &  -  &  -  &  -  &  15.732  &  0.024  &  15.425  &  0.04  &  14.922  &  0.042  \\
SB 37   & $\dagger$        &  352.6$-$04.9   &  17 47 52.7  &  $-$37 48 02.54  &  1  &  -  &  -  &  -  &  -  &  16.041  &  0.024  &  15.79  &  0.04  &  15.431  &  0.055  \\
H 1-8     &      &  352.6+03.0  &  17 14 42.93  &  $-$33 24 47.43  &  1  &  14.593  &  0.005  &  14.456  &  0.006  &  -  &  -  &  -  &  -  &  -  &  -  \\
SB 38      &     &  352.7$-$08.4   &  18 03 29.04  &  $-$39 21 26.79  &  -1  &  13.301  &  0.002  &  13.024  &  0.002  &  12.7  &  0.001  &  12.265  &  0.002  &  -  &  -  \\
PPA1715-3313 & $\dagger$ &  352.8+03.0  &  17 15 10.4  &  $-$33 13 47.58  &  1  &  -  &  -  &  17.324  &  0.075  &  -  &  -  &  -  &  -  &  -  &  -  \\
PPA1718-3315 & $\dagger$ &  353.2+02.4  &  17 18 44.96  &  $-$33 15 24.9  &  1  &  17.548  &  0.033  &  16.732  &  0.029  &  -  &  -  &  -  &  -  &  -  &  -  \\
SB 39        &   &  353.3$-$08.3   &  18 04 31.68  &  $-$38 47 39.35  &  -1  &  14.494  &  0.003  &  14.22  &  0.003  &  13.834  &  0.003  &  13.325  &  0.003  &  13.215  &  0.006  \\
K 5-8       &    &  353.4$-$02.4   &  17 39 17.15  &  $-$35 46 59.41  &  -1  &  14.604  &  0.005  &  13.368  &  0.003  &  11.314:  &  0.001  &  10.843:  &  0.001  &  10.024:  &  0.001  \\
PPA1722-3317 & &  353.6+01.7  &  17 22 35.38  &  $-$33 17 14.49  &  1  &  16.384  &  0.013  &  16.023  &  0.016  &  14.721  &  0.008  &  14.111  &  0.014  &  12.795  &  0.008  \\
MPA1719-3247 & $\dagger$ &  353.6+02.6  &  17 19 10.16  &  $-$32 47 23.16  &  1  &  -  &  -  &  17.994  &  0.091  &  -  &  -  &  -  &  -  &  -  &  -  \\
MPA1711-3112 & $\dagger$ &  354.0+04.8  &  17 11 37.06  &  $-$31 12 21.57  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  15.347  &  0.061  \\
M 2-10  & $\dagger$        &  354.2+04.3  &  17 14 07.02  &  $-$31 19 43.02  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  13.513  &  0.011  \\
Th 3-4    &      &  354.5+03.3  &  17 18 51.94  &  $-$31 39 06.60  &  1  &  14.818  &  0.005  &  14.405  &  0.006  &  -  &  -  &  -  &  -  &  -  &  -  \\
PPA1737-3414 & $\dagger$ &  354.6$-$01.4  &  17 37 53.93  &  $-$34 14 27.39  &  -1  &  -  &  -  &  -  &  -  &  15.511  &  0.037  &  14.844  &  0.054  &  13.832  &  0.035  \\
PPA1721-3149 & $\dagger$ &  354.7+02.8  &  17 21 23.75  &  $-$31 49 52.22  &  1  &  16.611  &  0.019  &  16.408  &  0.03  &  -  &  -  &  -  &  -  &  -  &  -  \\
PPA1725-3216 & $\dagger$ &  354.8+01.8  &  17 25 15.87  &  $-$32 16 11.52  &  1  &  16.676  &  0.02  &  15.752  &  0.016  &  -  &  -  &  -  &  -  &  -  &  -  \\
MPA1744-3444 & $\dagger$ &  354.9$-$02.8  &  17 44 43.58  &  $-$34 44 25.32  &  1  &  17.899  &  0.178  &  17.311  &  0.153  &  16.45  &  0.113  &  15.731  &  0.113  &  15.311  &  0.096  \\
Th 3-6        &  &  354.9+03.5  &  17 19 20.24  &  $-$31 12 40.87  &  1  &  15.663  &  0.01  &  15.735  &  0.017  &  -  &  -  &  -  &  -  &  -  &  -  \\
PPA1746-3454  & &  355.0$-$03.3  &  17 46 51.42  &  $-$34 54 05.62  &  -1  &  16.788  &  0.064  &  16.57  &  0.079  &  15.346  &  0.041  &  13.394  &  0.013  &  11.534  &  0.003  \\
K 5-18  & $\dagger$        &  355.0$-$03.7   &  17 48 29.6  &  $-$35 05 28.7  &  1  &  -  &  -  &  -  &  -  &  17.402  &  0.272  &  -  &  -  &  -  &  -  \\
PPA1722-3139 & &  355.0+02.6  &  17 22 40.8  &  $-$31 39 55.28  &  1  &  15.718  &  0.009  &  15.266  &  0.011  &  -  &  -  &  -  &  -  &  -  &  -  \\
Th 3-11       &  &  355.1+02.3  &  17 24 26.33  &  $-$31 43 19.89  &  1  &  15.934  &  0.01  &  15.466  &  0.013  &  -  &  -  &  -  &  -  &  -  &  -  \\
Ta 140  & $\dagger$        &  355.1+04.7   &  17 15 03.03  &  $-$30 20 37.22  &  -1  &  -  &  -  &  -  &  -  &  16.382  &  0.056  &  15.754  &  0.061  &  15.508  &  0.075  \\
PPA1741-3405 & $\dagger$ &  355.2$-$02.0  &  17 41 59.08  &  $-$34 05 34.46  &  1  &  18.218  &  0.166  &  17.187  &  0.116  &  15.916  &  0.072  &  14.086  &  0.029  &  12.269  &  0.007  \\
H 1-29       &   &  355.2$-$02.5  &  17 44 13.87  &  $-$34 17 33.36  &  1  &  14.359  &  0.005  &  14.039  &  0.007  &  13.46  &  0.008  &  13.052  &  0.011  &  12.368  &  0.008  \\
Ta 137 & $\dagger$         &  355.2+03.7   &  17 19 03.44  &  $-$30 53 54.68  &  1  &  18.641  &  0.132  &  18.42  &  0.198  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 3-14   &       &  355.4$-$02.4  &  17 44 20.63  &  $-$34 06 40.64  &  1  &  14.026  &  0.004  &  14.251  &  0.008  &  13.712  &  0.01  &  13.528  &  0.017  &  12.61  &  0.01  \\
Hf 2-1   & $\dagger$       &  355.4$-$04.0  &  17 51 12.18  &  $-$34 55 22.98  &  1  &  -  &  -  &  -  &  -  &  15.163  &  0.028  &  14.916  &  0.042  &  14.645  &  0.042  \\
H 1-32   & $\dagger$       &  355.6$-$02.7  &  17 46 06.33  &  $-$34 03 45.87  &  1  &  13.685  &  0.004  &  13.608  &  0.006  &  12.999  &  0.005  &  12.897  &  0.008  &  12.039  &  0.005  \\
H 1-33  & $\dagger$        &  355.7$-$03.0  &  17 47 49.42  &  $-$34 08 05.13  &  1  &  14.6  &  0.009  &  14.554  &  0.013  &  13.883  &  0.011  &  13.518  &  0.015  &  12.801  &  0.01  \\
H 2-23    &      &  355.7$-$03.4  &  17 48 57.91  &  $-$34 21 54.39  &  -1  &  14.889  &  0.012  &  14.515  &  0.012  &  14.069  &  0.013  &  13.321  &  0.012  &  13.193  &  0.014  \\
H 1-35     &     &  355.7$-$03.5  &  17 49 13.93  &  $-$34 22 52.63  &  -1  &  12.006:  &  0.001  &  12.049:  &  0.002  &  11.478:  &  0.001  &  11.411  &  0.002  &  10.523:  &  0.001  \\
MPA1728-3132 & $\dagger$ &  355.8+01.7  &  17 28 31.09  &  $-$31 32 08.86  &  1  &  -  &  -  &  -  &  -  &  14.704  &  0.01  &  14.072  &  0.017  &  13.301  &  0.016  \\
M 1-30      &    &  355.9$-$04.2  &  17 52 58.94  &  $-$34 38 22.64  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.322  &  0.006  \\
Th 3-10      &   &  355.9+02.7  &  17 24 40.9  &  $-$30 51 59.52  &  1  &  -  &  -  &  15.056  &  0.014  &  -  &  -  &  -  &  -  &  12.676  &  0.011  \\
PPA1723-3038 & $\dagger$  &  355.9+03.1  &  17 23 23.54  &  $-$30 38 40.16  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  14.506  &  0.045  \\
H 1-9         &  &  355.9+03.6  &  17 21 31.9  &  $-$30 20 48.81  &  1  &  12.99  &  0.002  &  12.827  &  0.002  &  -  &  -  &  -  &  -  &  11.218  &  0.002  \\
PPA1743-3315 & $\dagger$ &  356.0$-$01.8  &  17 43 07.17  &  $-$33 15 54.05  &  1  &  -  &  -  &  -  &  -  &  15.197  &  0.03  &  14.283  &  0.033  &  13.638  &  0.027  \\
PPA1724-3043 & $\dagger$ &  356.0+02.8  &  17 24 58.38  &  $-$30 43 03.98  &  -2  &  -  &  -  &  16.503  &  0.054  &  -  &  -  &  -  &  -  &  14.007  &  0.036  \\
H 2-26  & $\dagger$  &  356.1$-$03.3  &  17 49 50.97  &  $-$34 00 32.06  &  1  &  16.944  &  0.064  &  -  &  -  &  -  &  -  &  -  &  -  &  15.687  &  0.19  \\
Th 3-13   &      &  356.1+02.7  &  17 25 19.38  &  $-$30 40 41.92  &  -1  &  -  &  -  &  14.444  &  0.009  &  -  &  -  &  -  &  -  &  11.956  &  0.006  \\
Cn 2-1     &    &  356.2$-$04.4  &  17 54 33.01  &  $-$34 22 21.16  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  11.74  &  0.003  \\
PPA1726-3045 & $\dagger$ &  356.2+02.5  &  17 26 23.52  &  $-$30 45 38.85  &  1  &  17.002  &  0.052  &  16.231  &  0.048  &  15.026  &  0.028  &  14.219  &  0.031  &  13.596  &  0.024  \\
MPA1725-3033 & $\dagger$ &  356.2+02.7  &  17 25 33.43  &  $-$30 33 56.54  &  1  &  -  &  -  &  17.444  &  0.121  &  -  &  -  &  -  &  -  &  14.873  &  0.078  \\
MPA1751-3339 & $\dagger$ &  356.5$-$03.4  &  17 51 20.7  &  $-$33 39 14  &  -1  &  15.437  &  0.016  &  14.813  &  0.015  &  14.001  &  0.013  &  13.076  &  0.011  &  12.756  &  0.011  \\
H 2-27       &   &  356.5$-$03.6  &  17 51 50.58  &  $-$33 47 36.24  &  1  &  15.391  &  0.016  &  14.916  &  0.016  &  14.182  &  0.015  &  13.47  &  0.015  &  12.965  &  0.013  \\
H 1-39      &   &  356.5$-$03.9  &  17 53 21.02  &  $-$33 55 58.4  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  12.708  &  0.008  \\
Th 3-55 & $\dagger$        &  356.5+01.5  &  17 30 58.86  &  $-$31 01 05.70  &  1  &  -  &  -  &  -  &  -  &  14.478  &  0.014  &  14.094  &  0.027  &  13.277  &  0.021  \\
MPA1757-3410 & $\dagger$ &  356.7$-$04.7  &  17 57 00.54  &  $-$34 10 40.86  &  1  &  -  &  -  &  -  &  -  &  17.382  &  0.158  &  16.899  &  0.186  &  -  &  -  \\
H 1-41   & $\dagger$       &  356.7$-$04.8  &  17 57 19.11  &  $-$34 09 48.88  &  1  &  -  &  -  &  -  &  -  &  14.864  &  0.016  &  14.854  &  0.028  &  14.353  &  0.027  \\
K 5-20  & $\dagger$        &  356.8$-$03.0   &  17 50 10.77  &  $-$33 14 17.99  &  1  &  16.44  &  0.039  &  16.222  &  0.052  &  15.604  &  0.054  &  15.522  &  0.101  &  14.73  &  0.064  \\
H 2-35   & $\dagger$       &  356.8$-$05.4  &  18 00 18.27  &  $-$34 27 40.36  &  1  &  -  &  -  &  -  &  -  &  17.553  &  0.186  &  -  &  -  &  -  &  -  \\
Th 3-12    &     &  356.8+03.3  &  17 25 06.13  &  $-$29 45 16.91  &  1  &  14.775  &  0.007  &  14.369  &  0.008  &  -  &  -  &  -  &  -  &  12.263  &  0.006  \\
M 2-24      &    &  356.9$-$05.8  &  18 02 02.89  &  $-$34 27 47.24  &  -1  &  -  &  -  &  -  &  -  &  12.842  &  0.003  &  11.191  &  0.001  &  10.043:  &  0.001  \\
PPA1734-3102 & &  356.9+00.9  &  17 34 34.37  &  $-$31 02 07.64  &  1  &  -  &  -  &  -  &  -  &  14.31  &  0.012  &  13.892  &  0.022  &  12.768  &  0.013  \\
MPA1729-3016 & $\dagger$ &  356.9+02.2  &  17 29 23.21  &  $-$30 16 48.13  &  -1  &  17.148  &  0.123  &  16.613  &  0.138  &  15.981  &  0.066  &  15.321  &  0.084  &  14.951  &  0.089  \\
M 3-38       &   &  356.9+04.4  &  17 21 04.48  &  $-$29 02 59.57  &  1  &  -  &  -  &  -  &  -  &  13.996  &  0.008  &  13.664  &  0.011  &  12.662  &  0.006  \\
M 2-11  & $\dagger$        &  356.9+04.5  &  17 20 33.26  &  $-$29 00 39.01  &  1  &  -  &  -  &  -  &  -  &  13.938  &  0.007  &  13.74  &  0.011  &  12.906  &  0.008  \\
H 1-43    &      &  357.1$-$04.7  &  17 58 14.44  &  $-$33 47 37.7  &  -1  &  -  &  -  &  -  &  -  &  13.077  &  0.003  &  12.876  &  0.005  &  12.342  &  0.005  \\
M 3-7 & $\dagger$          &  357.1+03.6  &  17 24 34.46  &  $-$29 24 19.67  &  1  &  13.943  &  0.004  &  13.883  &  0.006  &  -  &  -  &  -  &  -  &  12.482  &  0.007  \\
SB 49   &        &  357.2$-$09.8   &  18 20 09.34  &  $-$36 07 21.43  &  1  &  -  &  -  &  -  &  -  &  15.393  &  0.008  &  15.138  &  0.015  &  15.103  &  0.031  \\
Ae 2-H & $\dagger$         &  357.2+01.4  &  17 33 17.03  &  $-$30 26 29.67  &  1  &  -  &  -  &  -  &  -  &  15.996  &  0.055  &  -  &  -  &  -  &  -  \\
H 2-13  & $\dagger$        &  357.2+02.0  &  17 31 08.11  &  $-$30 10 28.16  &  1  &  -  &  -  &  15.356  &  0.019  &  -  &  -  &  -  &  -  &  13.331  &  0.019  \\
PPA1747-3215 & $\dagger$ &  357.3$-$02.0  &  17 47 28.52  &  $-$32 15 46.2  &  1  &  16.324  &  0.014  &  15.511  &  0.012  &  14.359  &  0.01  &  13.82  &  0.018  &  12.742  &  0.012  \\
M 3-41       &   &  357.3+03.3  &  17 25 59.81  &  $-$29 21 50.25  &  1  &  13.71  &  0.004  &  13.524  &  0.004  &  -  &  -  &  12.544  &  0.006  &  12.31  &  0.007  \\
PHR1752-3244 & $\dagger$ &  357.4$-$03.1  &  17 52 00.28  &  $-$32 44 10.1  &  -1  &  18.433  &  0.289  &  17.873  &  0.279  &  17.822  &  0.495  &  17.487  &  0.687  &  17.043  &  0.612  \\
M 2-16       &   &  357.4$-$03.2  &  17 52 34.37  &  $-$32 45 51.48  &  1  &  13.876  &  0.005  &  13.999  &  0.008  &  13.593  &  0.01  &  13.484  &  0.017  &  12.566  &  0.01  \\
M 2-18      &    &  357.4$-$03.5  &  17 53 37.85  &  $-$32 58 47.81  &  1  &  14.176  &  0.006  &  14.17  &  0.01  &  13.6  &  0.01  &  13.548  &  0.019  &  12.745  &  0.012  \\
M 2-22       &   &  357.4$-$04.6  &  17 58 32.58  &  $-$33 28 36.74  &  1  &  -  &  -  &  -  &  -  &  13.764  &  0.009  &  13.219  &  0.01  &  13.049  &  0.009  \\
SB 51  & $\dagger$         &  357.4$-$07.2   &  18 09 16.51  &  $-$34 47 41.94  &  -1  &  -  &  -  &  -  &  -  &  15.111  &  0.008  &  14.638  &  0.011  &  14.557  &  0.022  \\
M 3-42 & $\dagger$         &  357.5+03.2  &  17 26 59.82  &  $-$29 15 32.06  &  1  &  16.417  &  0.038  &  -  &  -  &  -  &  -  &  -  &  -  &  -  &  -  \\
H 2-29  & $\dagger$        &  357.6$-$03.3  &  17 53 16.82  &  $-$32 40 38.52  &  1  &  -  &  -  &  17.804  &  0.26  &  -  &  -  &  -  &  -  &  -  &  -  \\
H 1-23    &      &  357.6+01.7  &  17 32 46.92  &  $-$30 00 14.99  &  1  &  14.084  &  0.005  &  14.172  &  0.008  &  13.364  &  0.008  &  13.116  &  0.016  &  12.14  &  0.01  \\
H 1-18     &     &  357.6+02.6  &  17 29 42.76  &  $-$29 32 50.25  &  1  &  14.087  &  0.005  &  14.005  &  0.007  &  -  &  -  &  -  &  -  &  12.196  &  0.008  \\
PPA1734-3004 & $\dagger$ &  357.7+01.4  &  17 34 46.63  &  $-$30 04 21.49  &  1  &  -  &  -  &  -  &  -  &  15.962  &  0.084  &  15.474  &  0.142  &  14.406  &  0.083  \\
M 1-34  & $\dagger$        &  357.9$-$05.1  &  18 01 22.21  &  $-$33 17 43.74  &  1  &  -  &  -  &  -  &  -  &  -  &  -  &  15.744  &  0.07  &  15.023  &  0.069  \\
PPA1750-3152 & $\dagger$ &  358.0$-$02.4  &  17 50 48.56  &  $-$31 52 27.35  &  1  &  -  &  -  &  16.77  &  0.075  &  -  &  -  &  -  &  -  &  -  &  -  \\
Th 3-23     &    &  358.0+02.6  &  17 30 21.36  &  $-$29 10 12.77  &  1  &  16.035  &  0.026  &  14.813  &  0.015  &  -  &  -  &  -  &  -  &  12.73  &  0.015  \\
H 2-10     &     &  358.2+03.5  &  17 27 32.87  &  $-$28 31 06.81  &  1  &  15.267  &  0.014  &  -  &  -  &  -  &  -  &  13.858  &  0.02  &  13.003  &  0.013  \\
M 3-10     &     &  358.2+03.6  &  17 27 20.18  &  $-$28 27 51.16  &  1  &  13.947  &  0.004  &  -  &  -  &  -  &  -  &  13.024  &  0.009  &  12.143  &  0.006  \\
H 1-17     &     &  358.3+03.0  &  17 29 40.61  &  $-$28 40 22.13  &  -1  &  13.941  &  0.004  &  -  &  -  &  -  &  -  &  12.752  &  0.007  &  11.839  &  0.005  \\
JaSt 2   & $\dagger$       &  358.4+01.7   &  17 35 00.93  &  $-$29 22 15.33  &  1  &  -  &  -  &  17.285  &  0.142  &  -  &  -  &  -  &  -  &  -  &  -  \\
Th 3-19    &     &  358.4+03.3  &  17 28 41.81  &  $-$28 27 19.62  &  -1  &  15.497  &  0.017  &  -  &  -  &  -  &  -  &  13.468  &  0.014  &  12.774  &  0.01  \\
JaSt 64 & $\dagger$  &  358.5$-$01.7   &  17 48 56.03  &  $-$31 06 42.77  &  1  &  15.982  &  0.01  &  15.241  &  0.01  &  14.114  &  0.008  &  13.443  &  0.013  &  12.184  &  0.007  \\
M 4-7  & $\dagger$         &  358.5$-$02.5  &  17 51 44.71  &  $-$31 36 00.86  &  1  &  15.929  &  0.01  &  15.308  &  0.01  &  14.582  &  0.012  &  14.18  &  0.026  &  13.366  &  0.021  \\
H 1-46   &       &  358.5$-$04.2  &  17 59 02.51  &  $-$32 21 43.47  &  1  &  -  &  -  &  -  &  -  &  12.637  &  0.003  &  12.555  &  0.005  &  11.99  &  0.003  \\
Ae 2-F   & $\dagger$       &  358.5+02.9  &  17 30 30.44  &  $-$28 35 55.07  &  1  &  17.334  &  0.207  &  16.838  &  0.166  &  16.276  &  0.096  &  -  &  -  &  15.416  &  0.154  \\
M 3-51  & $\dagger$        &  358.6$-$05.5  &  18 04 56.24  &  $-$32 54 00.99  &  1  &  -  &  -  &  -  &  -  &  16.659  &  0.075  &  16.21  &  0.091  &  15.864  &  0.103  \\
JaSt 16  & $\dagger$       &  358.6+00.7   &  17 39 22.68  &  $-$29 41 46.11  &  1  &  -  &  -  &  -  &  -  &  15.109  &  0.04  &  14.41  &  0.054  &  13.009  &  0.023  \\
M 4-6      &     &  358.6+01.8  &  17 35 13.99  &  $-$29 03 10.34  &  1  &  15.205  &  0.013  &  14.679  &  0.013  &  -  &  -  &  -  &  -  &  12.394  &  0.011  \\
Ae 2-R      &    &  358.7$-$02.7  &  17 53 36.47  &  $-$31 25 25.87  &  -1  &  12.692  &  0.002  &  11.496:  &  0.001  &  10.661:  &  0.001  &  10.283:  &  0.001  &  9.55:  &  0.001  \\
Th 3-15  & $\dagger$       &  358.8+04.0  &  17 27 10.64  &  $-$27 43 58.17  &  1  &  -  &  -  &  -  &  -  &  15.755  &  0.027  &  15.366  &  0.044  &  14.834  &  0.045  \\
SrWe 2  & $\dagger$        &  358.8+04.1  &  17 27 00.33  &  $-$27 40 34.55  &  -2  &  -  &  -  &  -  &  -  &  16.833  &  0.073  &  16.257  &  0.1  &  15.991  &  0.131  \\
M 1-26    &      &  358.9$-$00.7  &  17 45 57.67  &  $-$30 12 00.70  &  -1  &  -  &  -  &  -  &  -  &  10.128:  &  0  &  9.995:  &  0.001  &  9.212:  &  0.001  \\
M 2-26  & $\dagger$        &  358.9$-$00.7  &  18 03 11.92  &  $-$26 58 31.3  &  1  &  -  &  -  &  16.28  &  0.053  &  -  &  -  &  -  &  -  &  -  &  -  \\
JaSt 65  & $\dagger$  &  358.9$-$01.5   &  17 49 19.98  &  $-$30 36 06.26  &  1  &  15.162  &  0.02  &  14.408  &  0.017  &  13.512  &  0.014  &  12.618  &  0.013  &  12.148  &  0.011  \\
H 1-44 & $\dagger$         &  358.9$-$03.7  &  17 58 10.65  &  $-$31 42 56.01  &  1  &  -  &  -  &  -  &  -  &  14.62  &  0.019  &  14.502  &  0.03  &  13.475  &  0.016  \\
H 1-20   &       &  358.9+03.2  &  17 30 43.81  &  $-$28 04 06.79  &  1  &  14.184  &  0.004  &  14.361  &  0.007  &  -  &  -  &  -  &  -  &  -  &  -  \\
H 1-19 & $\dagger$         &  358.9+03.4  &  17 30 02.56  &  $-$27 59 18.01  &  1  &  14.19  &  0.004  &  14.813  &  0.011  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 2-25  & $\dagger$        &  359.0$-$04.8  &  18 02 46.56  &  $-$32 09 29.48  &  1  &  -  &  -  &  -  &  -  &  17.63  &  0.192  &  -  &  -  &  -  &  -  \\
Ae 2-G & $\dagger$         &  359.0+02.8  &  17 32 22.58  &  $-$28 14 28.9  &  -1  &  15.431  &  0.014  &  14.841  &  0.014  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 3-16  & $\dagger$        &  359.1$-$02.3  &  17 52 46.05  &  $-$30 49 35.2  &  1  &  15.156  &  0.02  &  15.03  &  0.03  &  14.567  &  0.037  &  14.376  &  0.063  &  13.765  &  0.047  \\
M 3-46  & $\dagger$        &  359.1$-$02.9  &  17 55 05.61  &  $-$31 12 16  &  1  &  17.133  &  0.134  &  16.848  &  0.152  &  16.091  &  0.125  &  15.731  &  0.151  &  15.153  &  0.151  \\
JaSt 8  & $\dagger$ &  359.2+01.3   &  17 38 27.72  &  $-$28 51 59.99  &  -1  &  -  &  -  &  -  &  -  &  16.838  &  0.18  &  16.093  &  0.274  &  15.56  &  0.273  \\
Th 3-14   &      &  359.2+04.7  &  17 25 44.08  &  $-$26 57 47.95  &  -1  &  -  &  -  &  -  &  -  &  13.054  &  0.003  &  12.792  &  0.004  &  12.384  &  0.005  \\
Hb 5      &      &  359.3$-$00.9  &  17 47 56.19  &  $-$29 59 39.51  &  1  &  -  &  -  &  -  &  -  &  11.731:  &  0.001  &  11.386  &  0.003  &  10.465:  &  0.002  \\
M 3-17     &     &  359.3$-$03.1  &  17 56 25.65  &  $-$31 04 17.38  &  1  &  14.273  &  0.008  &  14.228  &  0.012  &  13.657  &  0.012  &  13.516  &  0.02  &  12.866  &  0.014  \\
SB 54 & $\dagger$          &  359.3$-$06.0   &  18 08 31.39  &  $-$32 29 54.41  &  -1  &  -  &  -  &  -  &  -  &  15.327  &  0.015  &  14.965  &  0.019  &  14.877  &  0.033  \\
Th 3-35   &      &  359.3+01.4  &  17 38 42.22  &  $-$28 42 45.86  &  -2  &  -  &  -  &  -  &  -  &  15.22  &  0.041  &  -  &  -  &  -  &  -  \\
Ae 2-E  & $\dagger$        &  359.3+03.6  &  17 30 14.42  &  $-$27 30 20.35  &  1  &  17.235  &  0.053  &  16.505  &  0.049  &  -  &  -  &  -  &  -  &  -  &  -  \\
PPA1809-3233 & $\dagger$  &  359.4$-$06.3  &  18 09 52.83  &  $-$32 33 44.34  &  -1  &  -  &  -  &  -  &  -  &  16.728  &  0.05  &  16.662  &  0.088  &  16.742  &  0.182  \\
SB 55        &   &  359.4$-$08.5   &  18 19 26.59  &  $-$33 37 07.04  &  -1  &  15.184  &  0.005  &  14.943  &  0.005  &  14.594  &  0.005  &  14.076  &  0.007  &  13.891  &  0.011  \\
PPA1735-2809 & $\dagger$ &  359.4+02.3a  &  17 35 12.12  &  $-$28 09 31.49  &  1  &  17.354  &  0.078  &  16.985  &  0.102  &  -  &  -  &  -  &  -  &  -  &  -  \\
Ae 2-K   & $\dagger$       &  359.5+02.6  &  17 34 13.86  &  $-$27 56 01.99  &  1  &  -  &  -  &  15.833  &  0.039  &  -  &  -  &  -  &  -  &  -  &  -  \\
H 2-36 & $\dagger$  &  359.6$-$04.8  &  18 04 07.80  &  $-$31 39 11.95  &  1  &  -  &  -  &  -  &  -  &  17.387  &  0.218  &  16.984  &  0.283  &  -  &  -  \\
Ae 2-I  & $\dagger$        &  359.6+02.2  &  17 36 14.2  &  $-$28 00 46.27  &  1  &  16.276  &  0.03  &  15.59  &  0.028  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 3-45  & $\dagger$        &  359.7$-$01.8  &  17 52 05.97  &  $-$30 05 14  &  1  &  15.827  &  0.037  &  15.012  &  0.029  &  14.537  &  0.036  &  14.226  &  0.056  &  13.508  &  0.038  \\
H 1-40    &      &  359.7$-$02.6  &  17 55 36.05  &  $-$30 33 32.32  &  1  &  13.544  &  0.004  &  13.302  &  0.005  &  12.628  &  0.005  &  12.373  &  0.007  &  11.585  &  0.004  \\
M 2-32  & $\dagger$        &  359.8$-$07.2  &  18 14 50.61  &  $-$32 36 55.22  &  1  &  -  &  -  &  -  &  -  &  14.322  &  0.005  &  14.344  &  0.009  &  13.798  &  0.012  \\
Th 3-33  & $\dagger$       &  359.8+02.4  &  17 35 48.13  &  $-$27 43 20.28  &  1  &  15.163  &  0.011  &  15.249  &  0.021  &  -  &  -  &  -  &  -  &  -  &  -  \\
Th 3-25  & $\dagger$       &  359.8+03.7  &  17 30 46.73  &  $-$27 05 59.79  &  1  &  14.961  &  0.007  &  14.695  &  0.01  &  -  &  -  &  -  &  -  &  -  &  -  \\
M 2-27     &     &  359.9$-$04.5  &  18 03 52.6  &  $-$31 17 46.8  &  1  &  -  &  -  &  -  &  -  &  12.823  &  0.004  &  12.732  &  0.006  &  11.808  &  0.004  \\
SB 56      &     &  359.9$-$07.4   &  18 15 32.47  &  $-$32 38 00.26  &  1  &  -  &  -  &  -  &  -  &  16  &  0.019  &  15.626  &  0.028  &  15.314  &  0.045  \\






